Flexible and Reversible Conversion between Extensible Records and Overloading Constraints for ML

Most ML-like functional languages provide records and overloading as unrelated features. Records not only represent data structures, but are also used to implement dictionary passing, whereas overloading produces type constraints that are basically dictionaries subject to compiler-driven dispatching. In this paper we explore how records and overloading constraints can be converted one into the other, allowing the programmer to switch between the two at a very reasonable cost in terms of syntactic overhead. To achieve this we introduce two language constructs, namely inject and eject, performing a type-driven syntactic transformation. The former literally injects constraints into the type and produces a function adding an extra record argument. The latter does the opposite, ejecting a record argument from a function and turning fields into type constraints. The conversion is reversible and can be restricted to a subset of symbols, granting additional control to the programmer. Although what we call inject has already been proposed in literature, making it a language operator and coupling it with its reverse counterpart represent a novel design. The goal is to allow the programmer to switch from a dictionary-passing style to compiler-assisted constraint resolution, and vice versa, enabling reuse between libraries that otherwise would not interoperate.

==> reviews.txt <==
Editors' summary:
The reviewers acknowledged that the authors have improved the paper significantly, but there are still quite a number of issues to polish. Hope the authors can address all the issues pointed out by the reviewers, especially improving the presentation of the unification algorithm and the formal treatment.


Reviewer #1: I read the revised version of the paper (mostly the coloured parts) and I find that the paper is greatly improved. I still do not find the formal treatment really "formal". However, as now it is clearly stated, this is future work. The examples are better organizsed and, typographically, more readable. The novelties and their significance clearly stated. So, for me, the paper can be accepted.

I have the following minor comments/corrections.

* page 28, line 703, "won't" => "will not" could you explain why, showing an example, if a constraint contains type variables that do not appear in the type body it is not solvable?
- The example already existed and was just a little below the Proposition 5.3.1. However, I totally reworked the whole subsection discussing constraint resolution because your comment showed me it was not clear enough. Now it delivers a better narrative, new examples and more cohesion between definitions, culminating in the reason why unsolvable constraints are important.

* page 29, line 708, I did not find a rule (w-MAN) in Tables 4 or 5.
- That was a typo. Before submitting this paper I had a rule (MAN) and (w-MAN) allowing the programmer to manually solve a constraint. But I eventually decided to remove it because the same effect could be achieved through injection + application of a record. So it was unnecessary. However, I reworked the whole subsection, as I said above, and the text is significantly different now. What was a Proposition has now become a Definition, so there is no proof anymore. The reason behind this is that 

* page 6, in Figure 2, line -9, what is "multiply"?
* page 15, in Figure 3, line -4 or the Translation, remove ")"
* page 20, line 468, "Noite" => "Note"
* page 24, footnote 3, line +2, "on par with" => "on a par with"
* page 29, line 710, "there's" => "there is"
* page 30, line 750, "constriaint" => "constraint"
* page 30, line 750, "in the likes of" => "as in"
* page 31, line 804, "may hold" => "may be used"
* page 44, line 1069, "in literature" => "in the literature"
- Thanks for pointing these out. All fixed.


Reviewer #2: Assessment
==========

The author has reasonably addressed the main concerns I pointed out in the previous
version of the manuscript.

Still, a few minor points are required to be properly managed before the work deserves publication.

[TODO] presentation of the type system defined in table 1 and 2 should be better organized (see my further comments
below). Explanations that directly regards the type rules should be postponed after tables 1 and 2 are introduced,
with the comments needed by the reader to get the intuition of the rules and understand all their intricate technical details.

* I still have some reserve on the unification algorithm presented in table 6, I recommend to address the issues raised in my comments below
- You are right and I decided to totally rework the whole unification section, clarifying many subtle aspects and separating unification rules from row-rewriting rules in two distinct tables. A lot of new text has been added too, commenting on each rule of both tables. Please consider that this unification system was not invented by me, though I tried to explain it to some extent in order to make the paper as much self-contained as possible, eventually citing the original paper and redirecting the reader to it for further details. I hope I reached a good trade-off now.

* Finally, as a minor remark, because comments to figures and tables are often not placed on the same pages, to favor readability and navigation of the digital document, I suggest the use of the LaTeX package hyperref to generate pdf links in the citations and references.
- Thanks for the hint.


Detailed comments
===============

* l.622,626,629,631,652,656,657,659,proposition 5.3.1
I am puzzle by the fact that type rules are explicitly mentioned in
several explanations before their introduction in tables 1 and 2 and
their corresponding comments.
I am afraid this could hinder the clarity of the technical treatment.
- I greatly reworked the whole subsection 5.3, improving the narrative and the definitions. Type rules are now never mentioned there.
[TODO] l'unica eccezione sono le noted on identifiers che sono PRIMA e menzionano un casino di type rule


* l.865 Since the shape of the type inference judgment is rather complex, for clarity. I suggest to add its informal explanation.
- You are right, an explanation is needed. I added some text.

* l.913 rule (U-ROW) deserves more explanations:
* I could not find the definition of tail(r_1).
For instance, if r_1=ext_{l_1} τ_1 (.. (ext_{l_n} τ_n α)), what is tail(r_1)?
- I explained it the reworked text, towards the end of the new part in blue.
* why is side condition `tail(r_1) not in dom(θ_1)` needed? I guess because recursive
records are not supported
- That's a very complicated story. I now added a short explanation of why that is needed, but to fully understand one would need to read the original paper that invented this row-rewriting system. The original paper explains it well, making examples too. My doubt is whether I should explain the full story in my paper or not. Considering that this record system is not a contribution of my paper, I am a little reluctant.

* where do s_2 and τ_2 come from? Such variables do not appear in the conclusion of the rule, hence are existentially quantified in the premises. With this shape I would not claim that the rule is algorithmic in nature, unless more explanations help to understand how s_2 and τ_2 can be algorithmically deduced from the judgment in the conclusion.
- [TODO FINIRE QUI] Unification rules use the tilde (~) whereas row-rewriting rules (which are now in a distinct table) use the (~=) symbol (\simeq in latex). If you look carefully at rule U-Row in table 6, the top-left hypothesis uses the ~= symbol, triggering the rules in table 7. That is where row-rewriting comes into play. Please mind that this unification system exists in the literature and is expected to work correctly. I am just reporting it as it is to make my paper self-contained for the reader.

* l.915 Is not rule (ROW-HEAD) superfluous? It should be subsumed by the more general rule (U-APP) since (| l : τ | r |) is an abbreviation for ext_l τ r
- Row-Head is a row-rewriting rule, not a unification rule. Now that should be clearer as I split them into two tables. Rule Row-Head is basically the base case of the recursion for the row-rewriting system: the rewriting stops when the two rows become the same after a number of swaps or substitutions (Row-Swap and Row-Var respectively).

* l.916 In rule (ROW-SWAP) I guess the premise r1 ∼ (| l_1 : τ | r2 |) ▷ θ should be r1 ∼ (| l_1 : τ_1 | r2 |) ▷ θ
I am not sure that the rule is general enough, would it be possible to show a simple derivation for
(| l_1 : τ_1 | l_2 : τ_2 | l_3 : τ_3 | l_4 : τ_4 | r |) ∼ (| l_4 : τ_4 | l_3 : τ_3 | l_2 : τ_2 | l_1 : τ_1 | r |) ▷ θ ?
- You are right, that was a typo. I fixed it. Regarding the derivation, I wonder if it is necessary, because, as I said, the system is working and existing already. Maybe it is enough to redirect the reader to the original paper for the details. But if you believe I should put more discussions, examples and derivations, please tell me. Now that the row-rewriting rules are separated, though, it should be clearer that the combined work of Row-Swap and Row-Var produce a mutual recursion that rewrites the row until the desired order of the fields is reached.

* l.918 in rule (ROW-VAR) does the premise mean that variables in types can be automatically alpha-renamed when needed?
- I'm not sure I understood correctly your question. The premise means that each time we want to rewrite a type variable into a row, we need a new tail beta and a new gamma for the field. That beta may trigger the Row-Var rule again, possibly producing a long row by combining its effect with the swap rule.
Your question anyway means that the thing was not clear. I added a kind annotation to that alpha variable, making it clear that it is a row and not a star. Which means that we are speaking about substituting some unknown tail represented by alpha with a new piece of row represented by (| l : gamma | beta |), according to what's needed for rewriting the whole row.
I know the system is tricky, though I am not sure it is worth explaining it more deeply than that because it is not part of the contribution.

* l.750 Our system performs constriaint - Our system performs constraint
* l.895 those who are overloaded and those who are not -> those which are overloaded and those which are not.
* l.367 shows the translation of the code translation performed by our type rules -> shows the translation performed by our type rules
* l.421 , hence the empty constraint set in the type inferred for subexpression map (eject multR) -> and the type inferred for subexpression map (eject multR) has the empty constraint set
* l.424 the absence of constraints in the final type inferred for the whole f function -> the final type inferred for the whole f function does not contain constraints
* l.468 No*i*te that constraints can
* l.517 4.0.1 should be 4.1 (same comments for the following sections)
* l.585 either be a*n* overloaded
* l.978 Then from Lemma 6.2.1 come*s*
- Thanks a lot for having found these typos. All fixed.
